Trajectory Aligned Features For First Person Action Recognition

Egocentric videos are characterised by their ability to have the first person view. With the popularity of Google Glass and GoPro, use of egocentric videos is on the rise. Recognizing action of the wearer from egocentric videos is an important problem. Unstructured movement of the camera due to natural head motion of the wearer causes sharp changes in the visual field of the egocentric camera causing many standard third person action recognition techniques to perform poorly on such videos. Objects present in the scene and hand gestures of the wearer are the most important cues for first person action recognition but are difficult to segment and recognize in an egocentric video. We propose a novel representation of the first person actions derived from feature trajectories. The features are simple to compute using standard point tracking and does not assume segmentation of hand/objects or recognizing object or hand pose unlike in many previous approaches. We train a bag of words classifier with the proposed features and report a performance improvement of more than 11% on publicly available datasets. Although not designed for the particular case, we show that our technique can also recognize wearer's actions when hands or objects are not visible.

==> sections/Highlights.txt <==
We propose a novel and simple representation of the first person actions.
The features are derived from simple to compute feature trajectories.
Our approach does not assume hand or object segmentation and pose unlike previous approaches.
Our technique results in improvement of more than 11\% on publicly available datasets.
Our technique can also recognize wearer's actions when hands and objects are not visible.


==> sections/bio.txt <==
Suriya Singh is currently pursuing MS in Computer Science at IIIT Hyderabad. His areas of interest are computer vision and machine learning.

Chetan Arora received his Bachelor's degree in Electrical Engineering 1999 and the Ph.D. degree in Computer Sc. in 2012 both from IIT Delhi. He is currently an Assistant Professor at IIIT Delhi. His broad areas of research include computer vision and discrete optimization.

C.V. Jawahar is a professor at IIIT Hyderabad, India. His areas of research include robotic and computer vision, machine learning and document image analysis.
